Can Language Models Make Fun? A Case Study in Chinese Comical Crosstalk

Language is the principal tool for human communication, in which humor is one of the most attractive parts. Producing natural language like humans using computers, a.k.a, Natural Language Generation (NLG), has been widely used for dialogue systems, chatbots, machine translation, as well as computer-aid creation e.g., idea generations, scriptwriting. However, the humor aspect of natural language is relatively under-investigated, especially in the age of pre-trained language models. In this work, we aim to preliminarily test whether NLG can generate humor as humans do. We build a new dataset consisting of numerous digitized Chinese Comical Crosstalk scripts (called C$^3$ in short), which is for a popular Chinese performing art called `Xiangsheng' since 1800s. (For convenience for non-Chinese speakers, we called `crosstalk' for `Xiangsheng' in this paper.) We benchmark various generation approaches including training-from-scratch Seq2seq, fine-tuned middle-scale PLMs, and large-scale PLMs (with and without fine-tuning). Moreover, we also conduct a human assessment, showing that 1) large-scale pretraining largely improves crosstalk generation quality; and 2) even the scripts generated from the best PLM is far from what we expect, with only 65% quality of human-created crosstalk. We conclude, humor generation could be largely improved using large-scaled PLMs, but it is still in its infancy. The data and benchmarking code is publicly available in \url{https://github.com/anonNo2/crosstalk-generation}.

==> candi.txt <==
筛选规则：1.UNILM，GPT3,GPT都为通顺。2.通顺度打分 UNILM > GPT3 > GPT



得分3分（代表有几个人认为这个相声组符合筛选规则）
LABEL
【相声0】
甲:他让你再来一个，刚才，啊，你也辛苦了，今天二，好，再切一个，好。
乙:你跑这谈恋爱了是吧!
甲:今天呢是我们暑期的第一场。
乙:哎。
甲:刚才呢张文甫先生。
乙:对。
甲:~文工团曲艺队的队长。
乙:嗯。
甲:在中国这个快板界，包括我们创作都是相当的了不得。
乙:创作表演都是一流。
甲:高凤山先生的高足。
乙:对。
甲:懂快板的朋友们都知道。
乙:啊。
甲:曲艺里边有一句话，学会王高李有个好身体，这其中这高，就是高凤山先生。
乙:对。
甲:本来我们这叫师叔。
乙:对。
甲:我说您使一段传统的节目就行。
乙:嗯。
【质量还行后写0，不行写1】0
RNN
【相声1】
甲:他让你再来一个，刚才，啊，你也辛苦了，今天二，好，再切一个，好。
乙:你跑这谈恋爱了是吧!
甲:今天呢是我们暑期的第一场。
乙:哎。
甲:刚才呢张文甫先生。
乙:对。
甲:~文工团曲艺队的队长。
乙:嗯。
甲:在中国这个快板界，包括我们创作都是相当的了不得。
乙:创作表演都是一流。
甲:这个时候就是一段时间。
乙:嗯。
甲:刚才咱们学校的艺术家。
乙:哎。
甲:前几天早晨起来，他们也没听清楚。
乙:对。
甲:后来我们班长的特别高兴。
乙:哦。
甲:一般的形式都是为了节目。
乙:嗯。
【质量还行后写0，不行写1】1
UNILM
【相声2】
甲:他让你再来一个，刚才，啊，你也辛苦了，今天二，好，再切一个，好。
乙:你跑这谈恋爱了是吧!
甲:今天呢是我们暑期的第一场。
乙:哎。
甲:刚才呢张文甫先生。
乙:对。
甲:~文工团曲艺队的队长。
乙:嗯。
甲:在中国这个快板界，包括我们创作都是相当的了不得。
乙:创作表演都是一流。
甲:哎。
乙:尤其像那些快板大家伙儿都喜欢看的节目。
甲:啊!
乙:比如说《新春打靶》、《武松打靶》、
甲:等会儿等会儿吧你等会儿吧你等会儿吧你等会儿吧你等会儿吧你等会儿吧
乙:怎么了
甲:就咱们这种形式表达出来的内容太少了。
乙:哦。
甲:但是也有人爱听。
乙:哦。
【质量还行后写0，不行写1】0
GPT3
【相声3】
甲:他让你再来一个，刚才，啊，你也辛苦了，今天二，好，再切一个，好。
乙:你跑这谈恋爱了是吧!
甲:今天呢是我们暑期的第一场。
乙:哎。
甲:刚才呢张文甫先生。
乙:对。
甲:~文工团曲艺队的队长。
乙:嗯。
甲:在中国这个快板界，包括我们创作都是相当的了不得。
乙:创作表演都是一流。
甲:嗯，他们现在还在江苏巡回演出呢。
乙:哦。
甲:他们还是全国第一名的呢。
乙:哦。
甲:~文工团曲艺队的队长张文甫先生。
乙:嗯，刚才，你说，我们的舞台包括表演都是一流。
甲:创作表演都是一流。
乙:创作表演都是一流，你说我们的舞台包括表演都是一流，你说这个是不是很有意思?
甲:嗯，很有意思!
乙:哎呀!好了!好了!好了!好了!好了!好了!好了!好了!好了!(观众给节目打手势) 《时代》杂志上看到这个舞台就想要采访我们, 因为这个舞台
【质量还行后写0，不行写1】0
GPT
【相声4】
甲:他让你再来一个，刚才，啊，你也辛苦了，今天二，好，再切一个，好。
乙:你跑这谈恋爱了是吧!
甲:今天呢是我们暑期的第一场。
乙:哎。
甲:刚才呢张文甫先生。
乙:对。
甲:~文工团曲艺队的队长。
乙:嗯。
甲:在中国这个快板界，包括我们创作都是相当的了不得。
乙:创作表演都是一流。
甲:那不假。
乙:时代在发展，人们更加的快节奏全都变了。
甲:比如说您看刚才那个快板书，叫《数来宝》。
乙:这个节目是四段。
甲:讲究是四段儿。
乙:讲究是这四段儿。
甲:哪四段儿?
乙:“元”，表示什么?
甲:“元”，表示春天。
乙:噢，明白了。
【质量还行后写0，不行写1】0




得分2分（代表有几个人认为这个相声组符合筛选规则）
UNILM
【相声0】
甲:亲爱的观众朋友们，大家……
乙:非常高兴，北京电视台的舞台，我们非常地熟悉了。
甲:对对对。
乙:您看这一年一年过得真快。点点如潮，笔笔如刀，是刀刀催人老。
甲:您这都什么词啊这都是。
乙:一句好词啊，时间过得太快了。
甲:那倒是。
乙:我这边这位王声老师，大家都非常的熟悉。
甲:认识我。
乙:满腹经纶。
甲:是。
乙:四门功课说学逗唱。
甲:没错。
乙:最拿手的就数他。
甲:嗯。
乙:在北京曲艺团校园里边，能够走到国内外。
甲:很少见面。
乙:因为什么呢?
甲:因为我们哥两是传道接代的好朋友。
乙:哦。
【质量还行后写0，不行写1】0
LABEL
【相声1】
甲:亲爱的观众朋友们，大家……
乙:非常高兴，北京电视台的舞台，我们非常地熟悉了。
甲:对对对。
乙:您看这一年一年过得真快。点点如潮，笔笔如刀，是刀刀催人老。
甲:您这都什么词啊这都是。
乙:一句好词啊，时间过得太快了。
甲:那倒是。
乙:我这边这位王声老师，大家都非常的熟悉。
甲:认识我。
乙:满腹经纶。
甲:别捧我，别捧我。
乙:这么一个特别好的相声演员，，除了这个狗齿伶，口齿伶俐之外呢，知识也特别的丰富。一直说人家学文学，文学、历史这是王声老师身上的两大法宝。
甲:不，也就是看过两本书。
乙:不是两本书，天天在那儿翻纸，铺嚓铺嚓。这不到猴年了嘛，今天当着所有咱们观众朋友的面，也是过年了。
甲:对。
乙:考一考你。
甲:你说在历史的长河当中啊，这个历史的长河当中。
乙:您等会儿，您等会儿。您刚才是电打着你了，是怎么这一下。
甲:没，没有。
乙:什么毛病这是?
【质量还行后写0，不行写1】0
RNN
【相声2】
甲:亲爱的观众朋友们，大家……
乙:非常高兴，北京电视台的舞台，我们非常地熟悉了。
甲:对对对。
乙:您看这一年一年过得真快。点点如潮，笔笔如刀，是刀刀催人老。
甲:您这都什么词啊这都是。
乙:一句好词啊，时间过得太快了。
甲:那倒是。
乙:我这边这位王声老师，大家都非常的熟悉。
甲:认识我。
乙:满腹经纶。
甲:哎。
乙:你看咱们这个节目，有一个问题。
甲:什么问题呀。
乙:您想听吗?
甲:怎么着?
乙:我知道为什么要求爱好者。
甲:您别激动。
乙:我觉得这个节目中暑假期，可以提醒。
甲:您这是干嘛呀?
乙:我最近视频。
【质量还行后写0，不行写1】1
GPT3
【相声3】
甲:亲爱的观众朋友们，大家……
乙:非常高兴，北京电视台的舞台，我们非常地熟悉了。
甲:对对对。
乙:您看这一年一年过得真快。点点如潮，笔笔如刀，是刀刀催人老。
甲:您这都什么词啊这都是。
乙:一句好词啊，时间过得太快了。
甲:那倒是。
乙:我这边这位王声老师，大家都非常的熟悉。
甲:认识我。
乙:满腹经纶。
甲:满腹经纶。
乙:今天这个节目，我们邀请了一位特别的嘉宾，来到这里。
甲:来到这里。
乙:一位非常的有名的人士，是曾经在北京电视台工作的，在北京电视台工作的时候，是一位非常好的主持人。
甲:他现在是一位很有名气的文学家。
乙:很有名气。
甲:我们非常的熟悉他，就是……
乙:王声老师。
甲:王声老师。王声老师来到这里，就是要和我们聊一个问题。王声老师：大家好！我是王声老师。我想问大家一个问题：“如果你看到了一个不说话的人，你会怎么想呢?
【质量还行后写0，不行写1】0
GPT
【相声4】
甲:亲爱的观众朋友们，大家……
乙:非常高兴，北京电视台的舞台，我们非常地熟悉了。
甲:对对对。
乙:您看这一年一年过得真快。点点如潮，笔笔如刀，是刀刀催人老。
甲:您这都什么词啊这都是。
乙:一句好词啊，时间过得太快了。
甲:那倒是。
乙:我这边这位王声老师，大家都非常的熟悉。
甲:认识我。
乙:满腹经纶。
甲:谁呀。
乙:最人知的就是说你，见了面头郭德纲，先生于2014年7月份认识我大爷啊继续在新长58年了。
甲:哎呦喂，你停一下行不行啊?什么叫给大伙儿讲来着。
乙:爱听相声嘛，每个人得多知事。
甲:知道事情?
乙:这句话是有理。
甲:怎么讲呢?
乙:不要光知道事情啊!
甲:还当校长呢!
乙:可不嘛。
【质量还行后写0，不行写1】0




得分2分（代表有几个人认为这个相声组符合筛选规则）
GPT
【相声0】
甲:弟弟你想起来了?
乙:想起什么来了?这不海尔兄弟嘛。
甲:对，我们就是海尔兄弟呀。
乙:我们是海尔兄弟?
甲:嗯。
乙:我们穿的有点多了吧?
甲:长大了要懂得羞耻。
乙:废话，你得知道羞耻了，还海尔兄弟了。你见过穿裤衩，站这说相声的吗?
甲:小时候就可以呀，小时候多好啊。小小少年，没有烦恼，穿着裤衩，到处跑。
乙:俩臭流氓，你听听。
甲:但是我什么也没有见过。
乙:您说，咱们有这个吗?
甲:您的意思是?
乙:我……
甲:你可拉倒吧。
乙:没有。
甲:你可拉倒吧，我都不知道了。
乙:嗨，就他长得这么丑。小时候呢?
甲:就我现在实力早晚会好吧。上一出去喝点儿酒抽烟，上网、看节目去睡觉，娱乐购物点心思开放，要坐车时间打几圈游戏玩些地方戏?
乙:现在游戏也很丰富。比如，看电影就玩个正面。
【质量还行后写0，不行写1】0
RNN
【相声1】
甲:弟弟你想起来了?
乙:想起什么来了?这不海尔兄弟嘛。
甲:对，我们就是海尔兄弟呀。
乙:我们是海尔兄弟?
甲:嗯。
乙:我们穿的有点多了吧?
甲:长大了要懂得羞耻。
乙:废话，你得知道羞耻了，还海尔兄弟了。你见过穿裤衩，站这说相声的吗?
甲:小时候就可以呀，小时候多好啊。小小少年，没有烦恼，穿着裤衩，到处跑。
乙:俩臭流氓，你听听。
甲:你这是什么意思?
乙:我想当初一个演员，有点击率。
甲:什么叫吐槽?
乙:报告长。
甲:你知道吗?
乙:知道。
甲:你别说了，这句话太难过了。
乙:谁说的?
甲:你觉得裸睡怎么样?
乙:赤裸裸裸裸体育局。
【质量还行后写0，不行写1】1
UNILM
【相声2】
甲:弟弟你想起来了?
乙:想起什么来了?这不海尔兄弟嘛。
甲:对，我们就是海尔兄弟呀。
乙:我们是海尔兄弟?
甲:嗯。
乙:我们穿的有点多了吧?
甲:长大了要懂得羞耻。
乙:废话，你得知道羞耻了，还海尔兄弟了。你见过穿裤衩，站这说相声的吗?
甲:小时候就可以呀，小时候多好啊。小小少年，没有烦恼，穿着裤衩，到处跑。
乙:俩臭流氓，你听听。
甲:你看，我们小时候穿的多好啊。
乙:是吗?
甲:哎呀，小时候穿裤衩，到处跑。
乙:俩臭流氓。
甲:哎哟呵，真不错。
乙:怎么样?
甲:跟大伙儿分享一点笑话。
乙:好啊。
甲:其实我觉得，穿裤衩，很难。
乙:为什么?
【质量还行后写0，不行写1】0
GPT3
【相声3】
甲:弟弟你想起来了?
乙:想起什么来了?这不海尔兄弟嘛。
甲:对，我们就是海尔兄弟呀。
乙:我们是海尔兄弟?
甲:嗯。
乙:我们穿的有点多了吧?
甲:长大了要懂得羞耻。
乙:废话，你得知道羞耻了，还海尔兄弟了。你见过穿裤衩，站这说相声的吗?
甲:小时候就可以呀，小时候多好啊。小小少年，没有烦恼，穿着裤衩，到处跑。
乙:俩臭流氓，你听听。
甲:哼，你也不比我好。
乙:这是谁说的?
甲:我说的啊。
乙:你个臭流氓，你不要瞎说。
甲:我说的是真的。
乙:那你是怎么知道的?
甲:因为我就是海尔兄弟呀。
乙:那你是怎么知道的?
甲:因为我就是海尔兄弟呀。
【质量还行后写0，不行写1】0
LABEL
【相声4】
甲:弟弟你想起来了?
乙:想起什么来了?这不海尔兄弟嘛。
甲:对，我们就是海尔兄弟呀。
乙:我们是海尔兄弟?
甲:嗯。
乙:我们穿的有点多了吧?
甲:长大了要懂得羞耻。
乙:废话，你得知道羞耻了，还海尔兄弟了。你见过穿裤衩，站这说相声的吗?
甲:小时候就可以呀，小时候多好啊。小小少年，没有烦恼，穿着裤衩，到处跑。
乙:俩臭流氓，你听听。
甲:当然现在不让穿了。
乙:废话。
甲:我俩都三十多了，往这一站说相声。
乙:表演。
甲:当然这算好的。
乙:这就算好了?
甲:当年，跟我们在电视台，一块录动画片那些小伙伴，现在好多都不干这行了。
乙:唉，你先等会，你先等会，咱还有小伙伴。
甲:小伙伴你也不记得了?
乙:我这脑子有点懵。
【质量还行后写0，不行写1】0




得分2分（代表有几个人认为这个相声组符合筛选规则）
GPT
【相声0】
甲:您给我个机会让我也来一回行不行。
乙:你想再学习一下。
甲:我演你那角色呀。
乙:那这样吧角色互换，你呢来这个小男孩我来这个小女孩。
甲:可以呀。
乙:咱俩就是体验一下。
甲:行行行。
乙:你来这边。
甲:行行行我体验一下。
乙:这样行吧你呢就按我刚才那套词。
甲:我说一大套词。
乙:可以呀。
甲:你来这个小女孩。
乙:行。
甲:可以，你先来。
乙:我看您来一回。
甲:我再来一回。
乙:咱们两个人。
甲:站在街上正合适。
乙:行。
【质量还行后写0，不行写1】0
GPT3
【相声1】
甲:您给我个机会让我也来一回行不行。
乙:你想再学习一下。
甲:我演你那角色呀。
乙:那这样吧角色互换，你呢来这个小男孩我来这个小女孩。
甲:可以呀。
乙:咱俩就是体验一下。
甲:行行行。
乙:你来这边。
甲:行行行我体验一下。
乙:这样行吧你呢就按我刚才那套词。
甲:好。
乙:每句话你都要给我响铃。
甲:好。
乙:这样行吧，你先来。
甲:我是小男孩，我叫林林。
乙:这么多年了，林林在哪里呢？
甲:我去了趟公园，去了趟公园。
乙:啊！什么时候去的呀？
甲:我上个星期去的。
乙:啊！上个星期去的呀！你怎么还不回来呢？
【质量还行后写0，不行写1】0
RNN
【相声2】
甲:您给我个机会让我也来一回行不行。
乙:你想再学习一下。
甲:我演你那角色呀。
乙:那这样吧角色互换，你呢来这个小男孩我来这个小女孩。
甲:可以呀。
乙:咱俩就是体验一下。
甲:行行行。
乙:你来这边。
甲:行行行我体验一下。
乙:这样行吧你呢就按我刚才那套词。
甲:我这个词都没有。
乙:行了行了，你别介绍我来吧。
甲:(学长江尾)
乙:哎呀，我这会儿太大了。
甲:怎么着?
乙:我这胳膊长短腿，膀大腰圆。
甲:我这眼睛乖。
乙:(冲竹板)
甲:(惊)嘿，这位干嘛呀。
乙:(指乙)
【质量还行后写0，不行写1】0
LABEL
【相声3】
甲:您给我个机会让我也来一回行不行。
乙:你想再学习一下。
甲:我演你那角色呀。
乙:那这样吧角色互换，你呢来这个小男孩我来这个小女孩。
甲:可以呀。
乙:咱俩就是体验一下。
甲:行行行。
乙:你来这边。
甲:行行行我体验一下。
乙:这样行吧你呢就按我刚才那套词。
甲:你那套词。
乙:一模一样的来。
甲:小姐姐你撞到我了。
乙:对不起我撞到你哪儿了。
甲:你撞到我哪儿了，哦你就撞我这儿了。
乙:我撞你这儿咋啦。
甲:你撞我这就不行。
乙:不行我就撞了。
甲:你还真跟着来劲你。
乙:哎呀你这玩命来了你，我刚才是这样吗。
【质量还行后写0，不行写1】0
UNILM
【相声4】
甲:您给我个机会让我也来一回行不行。
乙:你想再学习一下。
甲:我演你那角色呀。
乙:那这样吧角色互换，你呢来这个小男孩我来这个小女孩。
甲:可以呀。
乙:咱俩就是体验一下。
甲:行行行。
乙:你来这边。
甲:行行行我体验一下。
乙:这样行吧你呢就按我刚才那套词。
甲:怎么了。
乙:来一个小男孩。
甲:可以呀。
乙:咱俩就是体验一下。
甲:行行行。
乙:你看现在有人给你介绍一个比较合适的。
甲:谁呀。
乙:裘英俊。
甲:裘英俊。
乙:你看像吗。
【质量还行后写0，不行写1】0




得分1分（代表有几个人认为这个相声组符合筛选规则）
GPT
【相声0】
甲:好，就算不是世界各地的，那也是这么多热心观众来到这儿了。
乙:那倒是。
甲:而且我觉得大伙儿来到这儿，只有一个目的。
乙:什么目的?
甲:就看你来了。
乙:(笑)
甲:这演员特别好。
乙:不行。
甲:招人喜欢。
乙:没有没有。
甲:不用骄傲的表演。
乙:是，咱别争了。
甲:咱得看事啊!
乙:我跟你看就不能低调点。
甲:应该的。
乙:因为我本身对待艺人才啊?
甲:我这个人啊长得高级、优秀、优雅，而且淡泊名利。
乙:您等会儿，您说那是什么呀?
甲:高级、干派?
乙:学员啊。
【质量还行后写0，不行写1】0
LABEL
【相声1】
甲:好，就算不是世界各地的，那也是这么多热心观众来到这儿了。
乙:那倒是。
甲:而且我觉得大伙儿来到这儿，只有一个目的。
乙:什么目的?
甲:就看你来了。
乙:(笑)
甲:这演员特别好。
乙:不行。
甲:招人喜欢。
乙:没有没有。
甲:每场演出都兢兢业业，一丝不苟的在台上装弱智。
乙:应该的。
甲:这样的演员我很佩服。
乙:你别佩服，不用佩服我，我在台上装弱智你就佩服我呀?我们演员我们台上塑造什么人物形象，就是演出需要。
甲:你们演员啊，我是说你们这个行业。
乙:怎么着?
甲:既神秘又特殊。
乙:也不能这么说。
甲:你看像我们这种普通行业，跟你根本比不了。
乙:咱们都一样。
【质量还行后写0，不行写1】0
UNILM
【相声2】
甲:好，就算不是世界各地的，那也是这么多热心观众来到这儿了。
乙:那倒是。
甲:而且我觉得大伙儿来到这儿，只有一个目的。
乙:什么目的?
甲:就看你来了。
乙:(笑)
甲:这演员特别好。
乙:不行。
甲:招人喜欢。
乙:没有没有。
甲:不是，你这个演员怎么就招人喜欢了?
乙:我们俩一直在研究。
甲:研究什么呢?
乙:这个演员的基本特征。
甲:啊!
乙:他们得像个男孩子似的。
甲:哎呦喂。
乙:怎么回事?
甲:你瞧，这男孩子多可爱呐。
乙:废话，谁可爱呀?
【质量还行后写0，不行写1】0
GPT3
【相声3】
甲:好，就算不是世界各地的，那也是这么多热心观众来到这儿了。
乙:那倒是。
甲:而且我觉得大伙儿来到这儿，只有一个目的。
乙:什么目的?
甲:就看你来了。
乙:(笑)
甲:这演员特别好。
乙:不行。
甲:招人喜欢。
乙:没有没有。
甲:我们认为他很棒。
乙:这可不是一般的演员。
甲:就是那种你不知道他在做什么，但是你觉得很有意思。
乙:那也是一种演员。
甲:我想这种演员就像一个魔术师，你看到了，却不知道他在干啥。
乙:(笑)
甲:这样的人我喜欢。
乙:(笑)
甲:(英文)He is a very interesting actor. He is very good.  (中文)那个人特别好看，特别好演。
乙:(英文)He is a good actor. He is so funny.  (中文)他很好看，很好玩。
【质量还行后写0，不行写1】0
RNN
【相声4】
甲:好，就算不是世界各地的，那也是这么多热心观众来到这儿了。
乙:那倒是。
甲:而且我觉得大伙儿来到这儿，只有一个目的。
乙:什么目的?
甲:就看你来了。
乙:(笑)
甲:这演员特别好。
乙:不行。
甲:招人喜欢。
乙:没有没有。
甲:没有。
乙:不会说话。
甲:那怎么办呢?
乙:因为我们在座的各位观众朋友们，他们都愿意给我们表演一段相声。
甲:对。
乙:我们两个人往台上一站，其实现在已经开始了。
甲:嗯。
乙:我们这个场合社会主题特别的热情。
甲:是。
乙:我们三个人能够站在这儿，第二次以后再来一回。
【质量还行后写0，不行写1】0




得分1分（代表有几个人认为这个相声组符合筛选规则）
UNILM
【相声0】
甲:好嘛，这俩人调个儿啦。
乙:同学们对“二儿”都很惋惜。
甲:这回你该说说晓霞了、
乙:行，晓霞旁边同学忘没忘?
甲:不是，你说的那是“二儿”呀。
乙:晓霞左旁边的，我说是右旁边那个。
甲:我不记得。
乙:小石头，
甲:小石头?
乙:画画画得特别好。
甲:晓霞，你说的那是…二儿…呀?
乙:对、对!
甲:晓霞把笔拿过来了:"小石头，画得特别好，大家伙鼓掌欢迎他给我写一
乙:呵!
甲:噢，又改啦!
乙:她用笔在桌子上照着我，我就看见了。
甲:嗯，这个老师很幽默。
乙:晓霞把纸条递过去了:"谢谢老师，谢谢老师，我想起来了，我要写一张
甲:咳!
乙:她还嘱咐我:"先生，请您注意安全，千万不能乱扔东西，否则会伤及您
【质量还行后写0，不行写1】0
LABEL
【相声1】
甲:好嘛，这俩人调个儿啦。
乙:同学们对“二儿”都很惋惜。
甲:这回你该说说晓霞了、
乙:行，晓霞旁边同学忘没忘?
甲:不是，你说的那是“二儿”呀。
乙:晓霞左旁边的，我说是右旁边那个。
甲:我不记得。
乙:小石头，
甲:小石头?
乙:画画画得特别好。
甲:还给晓霞画过像。
乙:他的画在全国获过奖。
甲:最大的理想是当齐白石。
乙:就这小石头。
甲:啊?
乙:接他妈妈的班给清洁队扫大街呢。
甲:这照理想比差着远了点也。
乙:小石头不这么认为，前些日子参加电视台演讲比赛还说这件事呢。
甲:啊?
乙:演讲的好，动作设计的有意思。
【质量还行后写0，不行写1】0
GPT
【相声2】
甲:好嘛，这俩人调个儿啦。
乙:同学们对“二儿”都很惋惜。
甲:这回你该说说晓霞了、
乙:行，晓霞旁边同学忘没忘?
甲:不是，你说的那是“二儿”呀。
乙:晓霞左旁边的，我说是右旁边那个。
甲:我不记得。
乙:小石头，
甲:小石头?
乙:画画画得特别好。
甲:这么说那也是不好画，整个德云花的。
乙:对。
甲:特别是看起来的画切碎了，可以找一个人拍照留作纪念吧。
乙:啊!
甲:这里面都是你们家的?
乙:我们家的。
甲:去，一谁呀?
乙:我们家的!
甲:去，小石头。
乙:小石头?
【质量还行后写0，不行写1】0
GPT3
【相声3】
甲:好嘛，这俩人调个儿啦。
乙:同学们对“二儿”都很惋惜。
甲:这回你该说说晓霞了、
乙:行，晓霞旁边同学忘没忘?
甲:不是，你说的那是“二儿”呀。
乙:晓霞左旁边的，我说是右旁边那个。
甲:我不记得。
乙:小石头，
甲:小石头?
乙:画画画得特别好。
甲:是啊，小石头的画很好。
乙:小石头，你们认识吗?
甲:我们都是同学。
乙:哦，那你们比较熟悉些?
甲:嗯，我们都是同一个班的。
乙:那你们认识多久了?
甲:一年多了。
乙:那你们当时在哪里认识的?
甲:小石头在学校里认识的。
乙:小石头，你怎么会在学校里认识的?
【质量还行后写0，不行写1】0
RNN
【相声4】
甲:好嘛，这俩人调个儿啦。
乙:同学们对“二儿”都很惋惜。
甲:这回你该说说晓霞了、
乙:行，晓霞旁边同学忘没忘?
甲:不是，你说的那是“二儿”呀。
乙:晓霞左旁边的，我说是右旁边那个。
甲:我不记得。
乙:小石头，
甲:小石头?
乙:画画画得特别好。
甲:“东边”。
乙:“山东人”。
甲:“山东人海”。
乙:“昔日月”。
甲:“昔月如霜”。
乙:“嗯”。
甲:“若先生”。
乙:“哎，兄弟姐妹们，你还别说，今儿咱们再来一个。”
甲:“好嘞!”
乙:“哎，这个意思是吗?”
【质量还行后写0，不行写1】1




得分1分（代表有几个人认为这个相声组符合筛选规则）
UNILM
【相声0】
甲:我们首先看一下，其他剧场相声的报价。
乙:那我们来听一听。
甲:国家大剧院一千五百块，农业展览馆二千块，北京动物园五千块。
乙:跟猴儿一块说相声啊?
甲:那么我们今天的相声卖多少钱呢?
乙:卖多少钱哪?
甲:八毛钱，比其他剧场足足便宜了三百块呀!
乙:这都什么账头啊这是?
甲:赶快拨打我们的销售热线，二百五加三八加十三点加二。
乙:全是傻数啊。
甲:好，接下来的节目我们就卖了。
乙:等会儿吧，你怎么还卖呀?
甲:不卖也得卖呀!
乙:为什么呀?
甲:你想啊，相声它是说、学、逗、唱，讲究四门基本功课，你知道吗?
乙:当然知道了。
甲:你问谁呀?
乙:问我呀。
甲:哦，你问我，你问我，你能回答吗?
乙:当然能了。
【质量还行后写0，不行写1】0
GPT3
【相声1】
甲:我们首先看一下，其他剧场相声的报价。
乙:那我们来听一听。
甲:国家大剧院一千五百块，农业展览馆二千块，北京动物园五千块。
乙:跟猴儿一块说相声啊?
甲:那么我们今天的相声卖多少钱呢?
乙:卖多少钱哪?
甲:八毛钱，比其他剧场足足便宜了三百块呀!
乙:这都什么账头啊这是?
甲:赶快拨打我们的销售热线，二百五加三八加十三点加二。
乙:全是傻数啊。
甲:你拨了?
乙:拨了啊。
甲:你说什么?
乙:我说，我是一个人，一个人来。
甲:这么小的数目，我们还是先报给你吧。
乙:好啊。
甲:一共十五块钱，您有现金吗?
乙:有呀!您给我十五块钱。
甲:不用给十五块钱了，跟我来吧!
乙:走呀!来了呀!(打出门)大伙儿都来了呀!大伙儿都来了呀!大伙儿都来了呀!大伙儿都来了呀!(打出门)大伙儿都来了呀!大伙儿都来了呀!大伙儿都来了呀!大伙儿都来了呀!(打出门)大伙儿都来了呀!大伙儿都来了呀!大伙儿都来了
【质量还行后写0，不行写1】0
GPT
【相声2】
甲:我们首先看一下，其他剧场相声的报价。
乙:那我们来听一听。
甲:国家大剧院一千五百块，农业展览馆二千块，北京动物园五千块。
乙:跟猴儿一块说相声啊?
甲:那么我们今天的相声卖多少钱呢?
乙:卖多少钱哪?
甲:八毛钱，比其他剧场足足便宜了三百块呀!
乙:这都什么账头啊这是?
甲:赶快拨打我们的销售热线，二百五加三八加十三点加二。
乙:全是傻数啊。
甲:还不是为了保证顾客能够接受我们的锻炼?说半天连狗口吐白沫都没有。
乙:嗨!这么跟你说吧，我们的宣传语言太烂了。
甲:那你怎么说的呀?
乙:我们的宣传语言很烂，说出来谁敢听呀?
甲:你们的宣传语是什么?
乙:语言，什么味儿?
甲:发情达理想，全身有力;只要思想纯真，事业自己解放心不下去批评，斤斤计较。我们坚决反对!
乙:怎么个意思?
甲:你比方说，我们的宣传语言太烂，容易产生歧义。
乙:通过我们的革命广告语言，使人印象丰富。
【质量还行后写0，不行写1】0
LABEL
【相声3】
甲:我们首先看一下，其他剧场相声的报价。
乙:那我们来听一听。
甲:国家大剧院一千五百块，农业展览馆二千块，北京动物园五千块。
乙:跟猴儿一块说相声啊?
甲:那么我们今天的相声卖多少钱呢?
乙:卖多少钱哪?
甲:八毛钱，比其他剧场足足便宜了三百块呀!
乙:这都什么账头啊这是?
甲:赶快拨打我们的销售热线，二百五加三八加十三点加二。
乙:全是傻数啊。
甲:你还在等什么?我们的相声真的是非常非常便宜，非常非常省钱，非常非常物超所值，非常，非，非，灰化肥发挥会发挥，灰化肥挥发会挥发，灰化肥发灰，黑化肥发黑，你来来这个。
乙:我还真来不了这个，不是，说这么热闹你是干什么的呀?
甲:我是春节大卖场的促销专家。
乙:你还是专家。
甲:提起我来，全世界都闻名。
乙:您叫?
甲:迈克尔杰克逊。
乙:你叫什么?李伟健:不不，卖货了接过去。
甲:卖货了接过去。
乙:说快了，迈克尔杰克逊。武宾:你都卖什么呀?
【质量还行后写0，不行写1】0
RNN
【相声4】
甲:我们首先看一下，其他剧场相声的报价。
乙:那我们来听一听。
甲:国家大剧院一千五百块，农业展览馆二千块，北京动物园五千块。
乙:跟猴儿一块说相声啊?
甲:那么我们今天的相声卖多少钱呢?
乙:卖多少钱哪?
甲:八毛钱，比其他剧场足足便宜了三百块呀!
乙:这都什么账头啊这是?
甲:赶快拨打我们的销售热线，二百五加三八加十三点加二。
乙:全是傻数啊。
甲:这是一百块钱。
乙:不少!
甲:老百姓都知道，中国三百多人在哪儿上?
乙:没有。
甲:为什么呢?
乙:因为他们也没有资金。
甲:啊?
乙:当然有一种花钱的。
甲:有什么?
乙:花钱的价值。
【质量还行后写0，不行写1】0




得分1分（代表有几个人认为这个相声组符合筛选规则）
UNILM
【相声0】
甲:谢谢。
乙:哎。
甲:感谢大伙儿热烈的掌声。
乙:谢谢大家。
甲:哎都说你们相声演员的这个眼光特别的独到。
乙:有这么说的。
甲:甭管什么人只要打您眼前这么一过，您不用拿正眼瞧人家。
乙:对。
甲:拿这个旁光这么一扫大概。
乙:您等会儿您等会儿，没听说过，好不来个人我不拿正眼瞧他。
甲:你看。
乙:他就是一个人的眼光特别独到。
甲:嗯。
乙:有什么区分吗?
甲:当然有区别啦。
乙:都有区别。
甲:哎。
乙:您像刚才那段相声演员叫王宝强。
甲:哦。
乙:王老师非常优秀。
【质量还行后写0，不行写1】0
LABEL
【相声1】
甲:谢谢。
乙:哎。
甲:感谢大伙儿热烈的掌声。
乙:谢谢大家。
甲:哎都说你们相声演员的这个眼光特别的独到。
乙:有这么说的。
甲:甭管什么人只要打您眼前这么一过，您不用拿正眼瞧人家。
乙:对。
甲:拿这个旁光这么一扫大概。
乙:您等会儿您等会儿，没听说过，好不来个人我不拿正眼瞧他。
甲:对呀。
乙:我拿膀胱一扫。
甲:有问题吗这玩意儿。
乙:你不嫌骚气吗。
甲:这什么词。
乙:什么叫膀胱一扫啊。
甲:旁光不明白吗。
乙:谁不懂啊。
甲:给你解释解释，上眼瞧啊。
乙:怎么的。
【质量还行后写0，不行写1】0
GPT3
【相声2】
甲:谢谢。
乙:哎。
甲:感谢大伙儿热烈的掌声。
乙:谢谢大家。
甲:哎都说你们相声演员的这个眼光特别的独到。
乙:有这么说的。
甲:甭管什么人只要打您眼前这么一过，您不用拿正眼瞧人家。
乙:对。
甲:拿这个旁光这么一扫大概。
乙:您等会儿您等会儿，没听说过，好不来个人我不拿正眼瞧他。
甲:对。
乙:您等会儿您等会儿，没听说过，好不来个人我不拿正眼瞧他。
甲:对。
乙:这样的话，那么大家都是相声演员，大家都是相声演员，大家都是相声演员，大家都是相声演员，大家都是相声演员。
甲:哎。
乙:那么我们就先说一个词。
甲:哎。
乙:让我们先说一个词。
甲:哎。
乙:让我们先说一个词。
【质量还行后写0，不行写1】0
RNN
【相声3】
甲:谢谢。
乙:哎。
甲:感谢大伙儿热烈的掌声。
乙:谢谢大家。
甲:哎都说你们相声演员的这个眼光特别的独到。
乙:有这么说的。
甲:甭管什么人只要打您眼前这么一过，您不用拿正眼瞧人家。
乙:对。
甲:拿这个旁光这么一扫大概。
乙:您等会儿您等会儿，没听说过，好不来个人我不拿正眼瞧他。
甲:我这是逗哏的。
乙:我说你别捯气，他也得跟您搭档。
甲:嗯。
乙:尤其是这个捧哏的，我特别喜欢看相声。
甲:嗯。
乙:我觉得太棒了，比如说，这位大伙儿都知道。
甲:嗯。
乙:但是我想起来了，因为这个舞台上表演艺术家，当然值钱多了。
甲:对。
乙:拿手机给我举个例子。
【质量还行后写0，不行写1】0
GPT
【相声4】
甲:谢谢。
乙:哎。
甲:感谢大伙儿热烈的掌声。
乙:谢谢大家。
甲:哎都说你们相声演员的这个眼光特别的独到。
乙:有这么说的。
甲:甭管什么人只要打您眼前这么一过，您不用拿正眼瞧人家。
乙:对。
甲:拿这个旁光这么一扫大概。
乙:您等会儿您等会儿，没听说过，好不来个人我不拿正眼瞧他。
甲:去!
乙:你怎么还正眼看人家?
甲:别说了，什么叫正眼圆呢?我这一直是右手先生吗。
乙:左边那个反光镜啊?
甲:我用手比划右边的，算术您也不懂。
乙:我算术上成功还可以，
甲:瞧见了嘛。
乙:这把我就震撼了。
甲:我一直在这儿就哆嗦哪。
乙:紧张什么呀?
【质量还行后写0，不行写1】0




得分1分（代表有几个人认为这个相声组符合筛选规则）
LABEL
【相声0】
甲:亲爱的观众朋友们。
乙:非常开心。
甲:啊。
乙:也非常激动。
甲:没错。
乙:2019年。
甲:对。
乙:新中国成立七十周年。
甲:整整七十年。
乙:高老师。
甲:您说。
乙:咱们来个现场采访怎么样?
甲:采访谁呢?
乙:采访您呢。
甲:问问我?
乙:对呀。
甲:问我什么呀?
乙:我来采访您。
甲:您说说。
乙:您说我们今天这个生活，您幸福吗?
【质量还行后写0，不行写1】0
UNILM
【相声1】
甲:亲爱的观众朋友们。
乙:非常开心。
甲:啊。
乙:也非常激动。
甲:没错。
乙:2019年。
甲:对。
乙:新中国成立七十周年。
甲:整整七十年。
乙:高老师。
甲:啊。
乙:为祖国建设贡献了很多东西。
甲:没错。
乙:但是今天高老师身体不太好。
甲:哦。
乙:特别需要锻炼。
甲:需要健身嘛。
乙:每天早晨起来就练习。
甲:嗯。
乙:然后再做瑜珈。
【质量还行后写0，不行写1】0
GPT3
【相声2】
甲:亲爱的观众朋友们。
乙:非常开心。
甲:啊。
乙:也非常激动。
甲:没错。
乙:2019年。
甲:对。
乙:新中国成立七十周年。
甲:整整七十年。
乙:高老师。
甲:啊。
乙:非常激动。
甲:是啊。
乙:我们这个时代的中国人。
甲:是啊。
乙:在这个时代里面。
甲:是啊。
乙:见证了中华民族的伟大复兴。
甲:是啊。
乙:所以我们要感谢祖国，感谢祖国对我们的养育，对我们的教育，对我们的爱护，对我们的保护，所以这一年，这一年，这一年……
【质量还行后写0，不行写1】0
GPT
【相声3】
甲:亲爱的观众朋友们。
乙:非常开心。
甲:啊。
乙:也非常激动。
甲:没错。
乙:2019年。
甲:对。
乙:新中国成立七十周年。
甲:整整七十年。
乙:高老师。
甲:嗯。
乙:今年已经五十多岁了。
甲:可不是嘛，您还活着呢。
乙:活到六十一了。
甲:老人们还挺自豪。
乙:开车上班去了。
甲:嗯。
乙:给老人家了一个亲戚。
甲:特别开心，听相声首先要有一个好习惯。
乙:什么习惯?
【质量还行后写0，不行写1】0
RNN
【相声4】
甲:亲爱的观众朋友们。
乙:非常开心。
甲:啊。
乙:也非常激动。
甲:没错。
乙:2019年。
甲:对。
乙:新中国成立七十周年。
甲:整整七十年。
乙:高老师。
甲:嗯。
乙:心里特别的激动。
甲:哎。
乙:因为中国相声界的文明史。
甲:对。
乙:因为他们的艺术更多了。
甲:怎么呢?
乙:经验。
甲:哦。
乙:比如说郭德纲的徒弟。
【质量还行后写0，不行写1】0




得分1分（代表有几个人认为这个相声组符合筛选规则）
RNN
【相声0】
甲:我也打，不行我电话没费了。
乙:你没费，我打，喂，导演，我盛伟，咱不是评选那个优秀家风好演员嘛?我这个人我毛遂自荐，我认为我还是比较合适的，为什么?我家风好啊，我经常帮助那个，我们楼上的那个孤寡老人。
甲:那是他姥姥。
乙:对，她是我姥姥，她是我姥姥，她也是孤寡老人，为什么?因为我姥姥姓孤，叫孤寡。
甲:蛤蟆。
乙:你才蛤蟆呢，喂喂，导演，没说你，我是说我那个蛤蟆姥姥，我跟她，我就是给她打扫打扫卫生。
甲:你行了，你给我拿过来吧你，导演，你还得听我说，我不是老王卖瓜自卖自夸，我这人品太好了，我这家风也好，你知道吗?我们初中老师退休，我给他办了六十多场感恩会。
乙:他小学四年级之后就不上了。
甲:不，不是四年级不上学了，他说我，他说我四年级个儿头就不上了您知道吗?所以说呀。
乙:是真能编。
甲:我是一个人，你看这样的话，就像您这么说。
乙:怎么了?
甲:我刚才那位老师可以给你介绍一下，我是大学生。
乙:我是来自北京的学生。
甲:我是秦始皇的，我在哪儿呢?
乙:我是河北梆子。
甲:您听着，我们这儿都演出了。
乙:对。
甲:我是郭德纲，今天我们仨月饼啊，您想当初二十几块钱。
乙:三十元?
【质量还行后写0，不行写1】0
UNILM
【相声1】
甲:我也打，不行我电话没费了。
乙:你没费，我打，喂，导演，我盛伟，咱不是评选那个优秀家风好演员嘛?我这个人我毛遂自荐，我认为我还是比较合适的，为什么?我家风好啊，我经常帮助那个，我们楼上的那个孤寡老人。
甲:那是他姥姥。
乙:对，她是我姥姥，她是我姥姥，她也是孤寡老人，为什么?因为我姥姥姓孤，叫孤寡。
甲:蛤蟆。
乙:你才蛤蟆呢，喂喂，导演，没说你，我是说我那个蛤蟆姥姥，我跟她，我就是给她打扫打扫卫生。
甲:你行了，你给我拿过来吧你，导演，你还得听我说，我不是老王卖瓜自卖自夸，我这人品太好了，我这家风也好，你知道吗?我们初中老师退休，我给他办了六十多场感恩会。
乙:他小学四年级之后就不上了。
甲:不，不是四年级不上学了，他说我，他说我四年级个儿头就不上了您知道吗?所以说呀。
乙:是真能编。
甲:我说你这个人，就是有点儿不对劲。
乙:谁说的?
甲:导演。
乙:你给大伙学一回。
甲:我还真能编。
乙:你来来。
甲:我现在是小孩子嘛。
乙:嗯。
甲:我告诉你，我现在特别聪明。
乙:哦。
【质量还行后写0，不行写1】0
GPT3
【相声2】
甲:我也打，不行我电话没费了。
乙:你没费，我打，喂，导演，我盛伟，咱不是评选那个优秀家风好演员嘛?我这个人我毛遂自荐，我认为我还是比较合适的，为什么?我家风好啊，我经常帮助那个，我们楼上的那个孤寡老人。
甲:那是他姥姥。
乙:对，她是我姥姥，她是我姥姥，她也是孤寡老人，为什么?因为我姥姥姓孤，叫孤寡。
甲:蛤蟆。
乙:你才蛤蟆呢，喂喂，导演，没说你，我是说我那个蛤蟆姥姥，我跟她，我就是给她打扫打扫卫生。
甲:你行了，你给我拿过来吧你，导演，你还得听我说，我不是老王卖瓜自卖自夸，我这人品太好了，我这家风也好，你知道吗?我们初中老师退休，我给他办了六十多场感恩会。
乙:他小学四年级之后就不上了。
甲:不，不是四年级不上学了，他说我，他说我四年级个儿头就不上了您知道吗?所以说呀。
乙:是真能编。
甲:你给我拿过来，我跟你说，你们这个奖啊，这个奖的评选，我们小学老师也可以参加吗?
乙:不行，不行。
甲:为什么不行?
乙:因为小学老师是最差的。
甲:那怎么会呢?我们小学老师是最好的啊。
乙:是最差的。
甲:那怎么会呢?我们小学老师是最好的啊。
乙:因为小学老师贡献度太大了，所以说呀。
甲:可是你看看，比如说高中的时候呢，比如说高中时候呢，我们数学老师走了一年之后，结果就觉得上不了数学了，全校都上不了数学了。
乙:都上不了数学了。
【质量还行后写0，不行写1】0
GPT
【相声3】
甲:我也打，不行我电话没费了。
乙:你没费，我打，喂，导演，我盛伟，咱不是评选那个优秀家风好演员嘛?我这个人我毛遂自荐，我认为我还是比较合适的，为什么?我家风好啊，我经常帮助那个，我们楼上的那个孤寡老人。
甲:那是他姥姥。
乙:对，她是我姥姥，她是我姥姥，她也是孤寡老人，为什么?因为我姥姥姓孤，叫孤寡。
甲:蛤蟆。
乙:你才蛤蟆呢，喂喂，导演，没说你，我是说我那个蛤蟆姥姥，我跟她，我就是给她打扫打扫卫生。
甲:你行了，你给我拿过来吧你，导演，你还得听我说，我不是老王卖瓜自卖自夸，我这人品太好了，我这家风也好，你知道吗?我们初中老师退休，我给他办了六十多场感恩会。
乙:他小学四年级之后就不上了。
甲:不，不是四年级不上学了，他说我，他说我四年级个儿头就不上了您知道吗?所以说呀。
乙:是真能编。
甲:什么话呀，我们十六个人就是我的学生。
乙:啊，你们老师多大了?
甲:四年级。
乙:我们老师本科毕业后谈的。
甲:哎呦妈呀，那不是同一个。
乙:这什么时候宣传了?
甲:这是90年代的事儿了，您听我说呀。
乙:您这学术真没有白用。
甲:这都什么年代啦?
乙:您说那时候干嘛的?
【质量还行后写0，不行写1】0
LABEL
【相声4】
甲:我也打，不行我电话没费了。
乙:你没费，我打，喂，导演，我盛伟，咱不是评选那个优秀家风好演员嘛?我这个人我毛遂自荐，我认为我还是比较合适的，为什么?我家风好啊，我经常帮助那个，我们楼上的那个孤寡老人。
甲:那是他姥姥。
乙:对，她是我姥姥，她是我姥姥，她也是孤寡老人，为什么?因为我姥姥姓孤，叫孤寡。
甲:蛤蟆。
乙:你才蛤蟆呢，喂喂，导演，没说你，我是说我那个蛤蟆姥姥，我跟她，我就是给她打扫打扫卫生。
甲:你行了，你给我拿过来吧你，导演，你还得听我说，我不是老王卖瓜自卖自夸，我这人品太好了，我这家风也好，你知道吗?我们初中老师退休，我给他办了六十多场感恩会。
乙:他小学四年级之后就不上了。
甲:不，不是四年级不上学了，他说我，他说我四年级个儿头就不上了您知道吗?所以说呀。
乙:是真能编。
甲:还得是我上。
乙:我电话你说着，导演，还得选我。
甲:他家风有问题。
乙:我家风挺好，真的。
甲:他人品也不行他，你选他。
乙:评选结果出来了，谁呀?李菁，不是，他，哦，李菁把补助那三千块钱捐给敬老院了，哦，行，再见，李菁把钱捐给敬老院了。
甲:要这么说，人家李老师那叫实至名归。
乙:我怎么感觉有点不好意思呢?
甲:咱这脸还是脸吗?
乙:是不是做错了?
【质量还行后写0，不行写1】0




得分1分（代表有几个人认为这个相声组符合筛选规则）
UNILM
【相声0】
甲:我不知您这个人眼力怎么样?
乙:嗯，我眼神倒还行。
甲:我看一看，两只小眼睛黑的乎地发亮。
乙:什么叫小眼睛，您别看眼睛小，有神，看什么都看得清楚着呢!
甲:什么都看得清楚?看个问题也尖锐?
乙:那当然啦!
甲:那您看看我这个人怎么样?
乙:行，不错。
甲:是说人品还是说长相?
乙:从哪方面说都不错。
甲:您说一说。
乙:比方说吧，我长得跟鸭子似的，
甲:怎么?
乙:鸭子嘴儿小，吃东西也没劲儿呀!
甲:哎哟!真是太好啦!
乙:鸭子嘴儿小，吃东西也没劲儿呀!
甲:对呀!
乙:再往下说，我这个人特别爱美。
甲:哦，您是女孩子吗?
乙:当然啦!
【质量还行后写0，不行写1】0
GPT3
【相声1】
甲:我不知您这个人眼力怎么样?
乙:嗯，我眼神倒还行。
甲:我看一看，两只小眼睛黑的乎地发亮。
乙:什么叫小眼睛，您别看眼睛小，有神，看什么都看得清楚着呢!
甲:什么都看得清楚?看个问题也尖锐?
乙:那当然啦!
甲:那您看看我这个人怎么样?
乙:行，不错。
甲:是说人品还是说长相?
乙:从哪方面说都不错。
甲:那您看看我的这个人怎么样?
乙:这个人，还行。
甲:嗯，人品好、长相好、眼力好，我是一个完美的男人。
乙:你是一个完美的男人?那你的女朋友呢?
甲:我没有女朋友。
乙:没有女朋友?你以前不是说你今年才28岁吗?
甲:是啊，我今年才28岁。
乙:28岁了，没有女朋友？这不是很不正常吗?
甲:不正常吗?在西方国家很正常的。
乙:在西方国家很正常？那在中国呢?
【质量还行后写0，不行写1】0
LABEL
【相声2】
甲:我不知您这个人眼力怎么样?
乙:嗯，我眼神倒还行。
甲:我看一看，两只小眼睛黑的乎地发亮。
乙:什么叫小眼睛，您别看眼睛小，有神，看什么都看得清楚着呢!
甲:什么都看得清楚?看个问题也尖锐?
乙:那当然啦!
甲:那您看看我这个人怎么样?
乙:行，不错。
甲:是说人品还是说长相?
乙:从哪方面说都不错。
甲:是吗?嘿……
乙:看他还美了。
甲:不瞒您说，有人还把我比成花儿呢!
乙:是呀，比成什么花儿呀?
甲:蒺藜狗子。
乙:啊，蒺藜狗子呀!
甲:这花儿怎么样?
乙:这不花儿，这是草。小枝小叶，浑身是刺，逮什么沾什么，谁见了谁讨厌，长得寒碜着哪!
甲:我听他们这么叫我，也不象是夸我。
乙:根本就不是。
【质量还行后写0，不行写1】0
RNN
【相声3】
甲:我不知您这个人眼力怎么样?
乙:嗯，我眼神倒还行。
甲:我看一看，两只小眼睛黑的乎地发亮。
乙:什么叫小眼睛，您别看眼睛小，有神，看什么都看得清楚着呢!
甲:什么都看得清楚?看个问题也尖锐?
乙:那当然啦!
甲:那您看看我这个人怎么样?
乙:行，不错。
甲:是说人品还是说长相?
乙:从哪方面说都不错。
甲:我是说你这么一个人，看见了吗?
乙:没有!
甲:还有什么呀?
乙:你看现在也没有别的地方。
甲:什么叫逮住?
乙:撞虫子上了。
甲:危险性嘛?
乙:为什么?
甲:因为它竖起来，鄙人往前走。
乙:啊?
【质量还行后写0，不行写1】1
GPT
【相声4】
甲:我不知您这个人眼力怎么样?
乙:嗯，我眼神倒还行。
甲:我看一看，两只小眼睛黑的乎地发亮。
乙:什么叫小眼睛，您别看眼睛小，有神，看什么都看得清楚着呢!
甲:什么都看得清楚?看个问题也尖锐?
乙:那当然啦!
甲:那您看看我这个人怎么样?
乙:行，不错。
甲:是说人品还是说长相?
乙:从哪方面说都不错。
甲:有好人，说长相来也是有底线的。
乙:那当然啦!
甲:你想一个人长得跟歪瓜裂枣似的，让大伙评评里头没有什么深度!
乙:那我就说一条吧，这样的算术题，它绝对不能浅子了!
甲:啊?您看这个标题，有大份儿好人性的、坏人做事没教养的。
乙:嘿，您真是猜着了人家不少朋友。
甲:您就别谦虚了，我告诉你。
乙:请问:这个标题，把名字改一改。
甲:怎么改?
乙:您的名字是这样改下来的吗?公共汽车，挤巴车两用那么点儿就可以了。
【质量还行后写0，不行写1】0





